Adaptive Robustness of Hypergrid Johnson-Lindenstrauss

Johnson and Lindenstrauss (Contemporary Mathematics, 1984) showed that for $n > m$, a scaled random projection $\mathbf{A}$ from $\mathbb{R}^n$ to $\mathbb{R}^m$ is an approximate isometry on any set $S$ of size at most exponential in $m$. If $S$ is larger, however, its points can contract arbitrarily under $\mathbf{A}$. In particular, the hypergrid $([-B, B] \cap \mathbb{Z})^n$ is expected to contain a point that is contracted by a factor of $\kappa_{\mathsf{stat}} = \Theta(B)^{-1/\alpha}$, where $\alpha = m/n$. We give evidence that finding such a point exhibits a statistical-computational gap precisely up to $\kappa_{\mathsf{comp}} = \widetilde{\Theta}(\sqrt{\alpha}/B)$. On the algorithmic side, we design an online algorithm achieving $\kappa_{\mathsf{comp}}$, inspired by a discrepancy minimization algorithm of Bansal and Spencer (Random Structures & Algorithms, 2020). On the hardness side, we show evidence via a multiple overlap gap property (mOGP), which in particular captures online algorithms; and a reduction-based lower bound, which shows hardness under standard worst-case lattice assumptions. As a cryptographic application, we show that the rounded Johnson-Lindenstrauss embedding is a robust property-preserving hash function (Boyle, Lavigne and Vaikuntanathan, TCC 2019) on the hypergrid for the Euclidean metric in the computationally hard regime. Such hash functions compress data while preserving $\ell_2$ distances between inputs up to some distortion factor, with the guarantee that even knowing the hash function, no computationally bounded adversary can find any pair of points that violates the distortion bound.

==> algorithm-run.csv <==
t   U
0   0.0
1   0.15
2   0.206
3   0.231
4   0.263
5   0.288
6   0.285
7   0.294
8   0.318
9   0.344
10   0.366
11   0.369
12   0.392
13   0.401
14   0.4
15   0.408
16   0.395
17   0.413
18   0.44
19   0.45
20   0.473
21   0.464
22   0.461
23   0.477
24   0.486
25   0.5
26   0.518
27   0.511
28   0.49
29   0.493
30   0.479
31   0.482
32   0.486
33   0.479
34   0.493
35   0.477
36   0.472
37   0.468
38   0.473
39   0.468
40   0.473
41   0.478
42   0.478
43   0.489
44   0.5
45   0.497
46   0.506
47   0.508
48   0.521
49   0.51
50   0.526
51   0.536
52   0.55
53   0.57
54   0.584
55   0.576
56   0.588
57   0.6
58   0.612
59   0.614
60   0.625
61   0.608
62   0.606
63   0.615
64   0.595
65   0.593
66   0.594
67   0.6
68   0.58
69   0.568
70   0.573
71   0.556
72   0.552
73   0.563
74   0.577
75   0.564
76   0.576
77   0.596
78   0.59
79   0.6
80   0.604
81   0.603
82   0.603
83   0.614
84   0.628
85   0.627
86   0.638
87   0.596
88   0.614
89   0.618
90   0.609
91   0.625
92   0.587
93   0.605
94   0.612
95   0.604
96   0.626
97   0.639
98   0.648
99   0.651
100   0.662
101   0.666
102   0.665
103   0.68
104   0.674
105   0.685
106   0.691
107   0.702
108   0.69
109   0.69
110   0.693
111   0.684
112   0.69
113   0.681
114   0.666
115   0.635
116   0.624
117   0.605
118   0.616
119   0.6
120   0.596
121   0.59
122   0.598
123   0.604
124   0.614
125   0.611
126   0.621
127   0.606
128   0.608
129   0.616
130   0.607
131   0.603
132   0.609
133   0.609
134   0.59
135   0.574
136   0.589
137   0.605
138   0.6
139   0.601
140   0.586
141   0.591
142   0.6
143   0.615
144   0.624
145   0.639
146   0.637
147   0.621
148   0.619
149   0.611
150   0.617
151   0.626
152   0.625
153   0.629
154   0.602
155   0.601
156   0.604
157   0.615
158   0.625
159   0.633
160   0.644
161   0.64
162   0.651
163   0.643
164   0.615
165   0.605
166   0.623
167   0.595
168   0.612
169   0.628
170   0.627
171   0.625
172   0.624
173   0.642
174   0.64
175   0.646
176   0.657
177   0.667
178   0.675
179   0.664
180   0.656
181   0.649
182   0.649
183   0.642
184   0.645
185   0.646
186   0.641
187   0.639
188   0.65
189   0.651
190   0.658
191   0.651
192   0.648
193   0.644
194   0.646
195   0.664
196   0.668
197   0.672
198   0.684
199   0.691
200   0.705
201   0.712
202   0.701
203   0.711
204   0.722
205   0.698
206   0.677
207   0.683
208   0.689
209   0.699
210   0.708
211   0.701
212   0.696
213   0.69
214   0.651
215   0.663
216   0.67
217   0.683
218   0.674
219   0.682
220   0.671
221   0.676
222   0.69
223   0.688
224   0.69
225   0.678
226   0.664
227   0.652
228   0.657
229   0.668
230   0.656
231   0.662
232   0.659
233   0.675
234   0.661
235   0.653
236   0.645
237   0.647
238   0.651
239   0.655
240   0.669
241   0.681
242   0.675
243   0.691
244   0.686
245   0.67
246   0.675
247   0.682
248   0.674
249   0.677
250   0.667
251   0.656
252   0.667
253   0.671
254   0.669
255   0.681
256   0.666
257   0.644
258   0.655
259   0.654
260   0.658
261   0.641
262   0.627
263   0.612
264   0.618
265   0.619
266   0.594
267   0.582
268   0.582
269   0.587
270   0.564
271   0.561
272   0.564
273   0.574
274   0.583
275   0.598
276   0.576
277   0.593
278   0.606
279   0.599
280   0.609
281   0.621
282   0.623
283   0.637
284   0.637
285   0.653
286   0.658
287   0.659
288   0.641
289   0.644
290   0.608
291   0.594
292   0.607
293   0.607
294   0.621
295   0.614
296   0.599
297   0.593
298   0.592
299   0.585
300   0.577
301   0.588
302   0.576
303   0.561
304   0.56
305   0.563
306   0.568
307   0.581
308   0.588
309   0.604
310   0.608
311   0.619
312   0.626
313   0.616
314   0.611
315   0.604
316   0.588
317   0.583
318   0.568
319   0.559
320   0.57
321   0.575
322   0.574
323   0.584
324   0.592
325   0.583
326   0.58
327   0.585
328   0.586
329   0.576
330   0.561
331   0.549
332   0.548
333   0.538
334   0.544
335   0.561
336   0.558
337   0.536
338   0.54
339   0.556
340   0.536
341   0.515
342   0.514
343   0.508
344   0.505
345   0.51
346   0.521
347   0.53
348   0.534
349   0.53
350   0.52
351   0.518
352   0.532
353   0.54
354   0.545
355   0.548
356   0.539
357   0.544
358   0.556
359   0.567
360   0.575
361   0.589
362   0.601
363   0.588
364   0.588
365   0.589
366   0.579
367   0.584
368   0.596
369   0.587
370   0.544
371   0.543
372   0.56
373   0.559
374   0.57
375   0.582
376   0.571
377   0.588
378   0.604
379   0.606
380   0.604
381   0.602
382   0.609
383   0.621
384   0.599
385   0.576
386   0.597
387   0.573
388   0.556
389   0.531
390   0.531
391   0.531
392   0.543
393   0.538
394   0.538
395   0.555
396   0.567
397   0.577
398   0.6
399   0.595
400   0.601
401   0.6
402   0.599
403   0.609
404   0.62
405   0.61
406   0.602
407   0.598
408   0.598
409   0.582
410   0.589
411   0.59
412   0.604
413   0.605
414   0.601
415   0.612
416   0.616
417   0.621
418   0.614
419   0.625
420   0.64
